First star formation in ultra-light particle dark matter cosmology

The formation of the first stars in the high-redshift Universe is a sensitive probe of the small-scale, particle physics nature of dark matter (DM). We carry out cosmological simulations of primordial star formation in ultra-light, axion-like particle DM cosmology, with masses of $10^{-22}$ and $10^{-21}\,{\rm eV}$, with de Broglie wavelengths approaching galactic scales ($\sim$kpc). The onset of star formation is delayed, and shifted to more massive host structures. For the lightest DM particle mass explored here, first stars form at $z \sim 7$ in structures with $\sim 10^9\,{\rm M}_\odot$, compared to the standard minihalo environment within the $\Lambda$ cold dark matter ($\Lambda$CDM) cosmology, where $z \sim 20 - 30$ and $\sim 10^5 - 10^6\,{\rm M}_\odot$. Despite this greatly altered DM host environment, the thermodynamic behaviour of the metal-free gas as it collapses into the DM potential well asymptotically approaches a very similar evolutionary track. Thus, the fragmentation properties are predicted to remain the same as in $\Lambda$CDM cosmology, implying a similar mass scale for the first stars. These results predict intense starbursts in the axion cosmologies, which may be amenable to observations with the {\it James Webb Space Telescope}.

==> readme.txt <==
Dear Editor,

This archive include files listed as below.

[ Source Files ]
* ms.tex  : manuscript
* ms.bbl
* {fig1a, fig1b, fig1c, fig2, fig3}.pdf

[ Support Files ]
* readme.txt : This file
* mnras.cls  : MNRAS LaTeX document class
* mnras.bst  : MNRAS BibTeX style
* biblio.bib : Source bib file

Dr. Shingo Hirano.
University of Texas at Austin, U.S.A.
(19, Sep, 2017)

